Model Reframing by Feature Context Change

The feature space (including both input and output variables) characterises a data mining problem. In predictive (supervised) problems, the quality and availability of features determines the predictability of the dependent variable, and the performance of data mining models in terms of misclassification or regression error. Good features, however, are usually difficult to obtain. It is usual that many instances come with missing values, either because the actual value for a given attribute was not available or because it was too expensive. This is usually interpreted as a utility or cost-sensitive learning dilemma, in this case between misclassification (or regression error) costs and attribute tests costs. Both misclassification cost (MC) and test cost (TC) can be integrated into a single measure, known as joint cost (JC). We introduce methods and plots (such as the so-called JROC plots) that can work with any of-the-shelf predictive technique, including ensembles, such that we re-frame the model to use the appropriate subset of attributes (the feature configuration) during deployment time. In other words, models are trained with the available attributes (once and for all) and then deployed by setting missing values on the attributes that are deemed ineffective for reducing the joint cost. As the number of feature configuration combinations grows exponentially with the number of features we introduce quadratic methods that are able to approximate the optimal configuration and model choices, as shown by the experimental results.

==> images/mdat.csv <==
0.0990000	0.1080000	0.0780000	0.0960000	0.2020000	0.1930000	0.2020000	0.2520000	0.1550000	0.2950000	0.1700000	0.2800000	0.2340000	0.2130000	0.1590000	0.2130000	0.1330000	0.0500000	0.1020000	0.0770000	0.0600900	0.0738200	0.0600900	0.0755400	0.1864556	0.1292878	0.1653778	0.1318678	0.1730611	0.1457056	0.1285056	0.1542556	0.1174733	0.1294433	0.1414833	0.1475033	0.1028956	0.1214767	0.1063567	0.1367767	0.0645800	0.0625000	0.0416700	0.0479200	0.1562400	0.1937400	0.2000100	0.1687500	0.3333500	0.2291500	0.3125000	0.3750000	0.3526867	0.4375000	0.3978933	0.4125233	0.5224833	0.4004844	0.3874678	0.5181144	0.0726600	0.0773400	0.0710900	0.0742200	0.1851600	0.2226600	0.1875000	0.2343900	0.3164000	0.3008000	0.3594000	0.3281500	0.4367100	0.3867100	0.4367100	0.4140800	0.4750000	0.3789400	0.4312500	0.3820200	0.1033300	0.0783300	0.1050000	0.1033300	0.2727778	0.2349900	0.2250000	0.2349900	0.3777611	0.3861111	0.3777611	0.3527611	0.4049767	0.3933567	0.3466667	0.4166667	0.4233033	0.3894144	0.4300300	0.4121922	0.0782300	0.0753600	0.0782300	0.0782300	0.2196300	0.2282400	0.2346900	0.2411400	0.3726000	0.3839500	0.3768000	0.3833500	0.4407000	0.4313300	0.4306200	0.4356600	0.2744200	0.2937700	0.2227600	0.2291500
0.0990000	0.1140000	0.1140000	0.0960000	0.2790000	0.2970000	0.2790000	0.2520000	0.2300000	0.2950000	0.3800000	0.4400000	0.2760000	0.3630000	0.2130000	0.2340000	0.1580000	0.1000000	0.1020000	0.1270000	0.0600900	0.0738200	0.0600900	0.0755400	0.1864556	0.2111700	0.1890356	0.2137200	0.1755111	0.1457056	0.1285056	0.2098111	0.1174733	0.1294433	0.1414833	0.1475033	0.1226622	0.1214767	0.1063567	0.1446067	0.0645800	0.0625000	0.0416700	0.0479200	0.1562400	0.1937400	0.2000100	0.1687500	0.3333500	0.2847056	0.3125000	0.3750000	0.3559200	0.4375000	0.4083100	0.4125233	0.5335944	0.4202844	0.3874678	0.5181144	0.0726600	0.0773400	0.0710900	0.0742200	0.1851600	0.2226600	0.1875000	0.2343900	0.3594000	0.3008000	0.3594000	0.3633000	0.4523700	0.3867100	0.4578300	0.4140800	0.4750000	0.3875000	0.4406700	0.3820200	0.1116700	0.1183300	0.1050000	0.1116700	0.2900100	0.3077878	0.2627878	0.3399900	0.3777611	0.4472056	0.4361111	0.3527611	0.4049767	0.3933567	0.3800000	0.4166667	0.4300300	0.4116367	0.4300300	0.4300300	0.0825400	0.0753600	0.0782300	0.0811000	0.2196300	0.2282400	0.2346900	0.2411400	0.3983500	0.3839500	0.4264500	0.3833500	0.4407000	0.4313300	0.4306200	0.4356600	0.2744200	0.2937700	0.2227600	0.2291500
0.0990000	0.1140000	0.1140000	0.0960000	0.2790000	0.2470000	0.2790000	0.2520000	0.2300000	0.2950000	0.2950000	0.3850000	0.2760000	0.2880000	0.2130000	0.2340000	0.1580000	0.0750000	0.1020000	0.1020000	0.0600900	0.0738200	0.0600900	0.0755400	0.2060100	0.1292878	0.1653778	0.1318678	0.2355611	0.1457056	0.1285056	0.1542556	0.1174733	0.1294433	0.1414833	0.1475033	0.1182933	0.1404178	0.1253878	0.1512589	0.0645800	0.0625000	0.0416700	0.0479200	0.1562400	0.1937400	0.2000100	0.1687500	0.3333500	0.2847056	0.3125000	0.3750000	0.3791900	0.4375000	0.3978933	0.4125233	0.5558167	0.4227067	0.4150567	0.5292256	0.0726600	0.0773400	0.0710900	0.0742200	0.1851600	0.2226600	0.1875000	0.2343900	0.3164000	0.3008000	0.3789000	0.3281500	0.4367100	0.3929600	0.4367100	0.4515800	0.4844200	0.3890400	0.4312500	0.3820200	0.1116700	0.1183300	0.1050000	0.1116700	0.2727778	0.2877778	0.2627878	0.2927878	0.4416667	0.4055556	0.3805556	0.3555556	0.4150000	0.4416433	0.4783333	0.4733100	0.4300300	0.4189189	0.4300300	0.4300300	0.0825400	0.0753600	0.0782300	0.0811000	0.2196300	0.2282400	0.2346900	0.2411400	0.3726000	0.3839500	0.4264500	0.3833500	0.4407000	0.4313300	0.4306200	0.4356600	0.2744200	0.2937700	0.2227600	0.2291500
0.0990000	0.1140000	0.1140000	0.0960000	0.2790000	0.2970000	0.2790000	0.2520000	0.2300000	0.2950000	0.3800000	0.4400000	0.2760000	0.3630000	0.2130000	0.2340000	0.1580000	0.1000000	0.1020000	0.1270000	0.0600900	0.0738200	0.0600900	0.0755400	0.1864556	0.2111700	0.1890356	0.2137200	0.1755111	0.1457056	0.1285056	0.2098111	0.1174733	0.1294433	0.1414833	0.1475033	0.1226622	0.1214767	0.1063567	0.1446067	0.0645800	0.0625000	0.0416700	0.0479200	0.1562400	0.1937400	0.2000100	0.1687500	0.3333500	0.2847056	0.3125000	0.3750000	0.3559200	0.4375000	0.4083100	0.4125233	0.5335944	0.4202844	0.3874678	0.5181144	0.0726600	0.0773400	0.0710900	0.0742200	0.1851600	0.2226600	0.1875000	0.2343900	0.3594000	0.3008000	0.3594000	0.3633000	0.4523700	0.3867100	0.4578300	0.4140800	0.4750000	0.3875000	0.4406700	0.3820200	0.1116700	0.1183300	0.1050000	0.1116700	0.2900100	0.3077878	0.2627878	0.3399900	0.3777611	0.4472056	0.4361111	0.3527611	0.4049767	0.3933567	0.3800000	0.4166667	0.4300300	0.4116367	0.4300300	0.4300300	0.0825400	0.0753600	0.0782300	0.0811000	0.2196300	0.2282400	0.2346900	0.2411400	0.3983500	0.3839500	0.4264500	0.3833500	0.4407000	0.4313300	0.4306200	0.4356600	0.2744200	0.2937700	0.2227600	0.2291500
0.2730000	0.1080000	0.0780000	0.0960000	0.2020000	0.1930000	0.2020000	0.2520000	0.1550000	0.2950000	0.2950000	0.2800000	0.2340000	0.2130000	0.1590000	0.2130000	0.1330000	0.0500000	0.1060000	0.0770000	0.2209600	0.1738200	0.2389600	0.2540800	0.2642333	0.1292878	0.2060100	0.2096456	0.2153167	0.2492667	0.1840611	0.2098111	0.1700133	0.1944433	0.2039500	0.1653667	0.1105533	0.1593589	0.1333078	0.1557178	0.2625000	0.1625000	0.2378900	0.1484200	0.1562400	0.2715178	0.2777878	0.2465278	0.3889056	0.2921056	0.3819611	0.3750000	0.3860200	0.4896067	0.4458567	0.4500000	0.5335944	0.4115956	0.4194744	0.5448933	0.1851600	0.2812500	0.1828100	0.1867200	0.2726600	0.3976600	0.2750000	0.3390700	0.3594000	0.4101500	0.3789000	0.3633000	0.4367100	0.3929600	0.4578300	0.4788800	0.4875000	0.3890400	0.4577900	0.4226900	0.2033300	0.1783300	0.3050000	0.2033300	0.3505556	0.3655556	0.3027778	0.3855656	0.4416667	0.4972222	0.3805556	0.3555556	0.4049767	0.4600233	0.4133333	0.4500000	0.4344144	0.4116367	0.5089189	0.4266667	0.0782300	0.0753600	0.2809800	0.0782300	0.2196300	0.2282400	0.2346900	0.2411400	0.3726000	0.3839500	0.3768000	0.3983500	0.4407000	0.4463800	0.4414100	0.4615000	0.2744200	0.2937700	0.2227600	0.3988400


==> images/mdat_UR.csv <==
0.0000700000	0.0034800000	0.0054700000	0.0002700000	0.0233700000	0.0002400000	0.0012600000	0.0033600000	0.0026000000	0.0013000000	0.0436238099	0.0165000000	0.0051730088	0.0072739839	0.0209116947	0.0005600000	0.0022500000	0.0001032902	0.0112099317	0.0081729780	0.0103351295	0.0119550671	0.0089325378	0.0001600000	0.0249080199	0.0006600000	0.0256772144	0.0039910233	0.0009000000	0.0273004484	0.0003000000	0.0278254141	0.0342738777	0.0001400000	0.0232133615	0.0109126265	0.0006791662	0.0007115694	0.0521822351	0.0454418911	0.0112038392	0.0136700000	0.0031500000	0.0182306495	0.0520500000	0.0004800000	0.0431094689	0.0476134760	0.0832823923	0.1150169405	0.0379500000	0.0015329402	0.0382900000	0.0902684730	0.0873424534	0.0094686186	0.0054900000	0.0072837712	0.0589500000	0.0106200000	0.0233100000	0.0068400000	0.0071958221	0.0019600000	0.0020700000	0.0196800000	0.0739196892	0.0015300000	0.0307171579	0.0014500000	0.1160134299	0.0442383832	0.0001400000	0.0352800000	0.0651000000	0.0008400000	0.1323059419	0.1312079140	0.1187539900	0.0941194190	0.0001000000	0.0007827375	0.0001000000	0.0002200000	0.0000900000	0.0004910501	0.0037200000	0.0006851668	0.0028345774	0.0003000000	0.0009500000	0.0012370380	0.0020300000	0.0069300000	0.0057400000	0.0002800000	0.0035803719	0.0023260927	0.0151438620	0.0035821449	0.0008000000	0.0018600000	0.0010800000	0.0020000000	0.0045600000	0.0000300000	0.0049800000	0.0003900000	0.0228000000	0.0064000000	0.0188500000	0.0013000000	0.0390786209	0.0006300000	0.0494900000	0.0006300000	0.0057600000	0.0008100000	0.0388841886	0.0410254761
0.0003868923	0.0034800000	0.0058873840	0.0002700000	0.0235929117	0.0002400000	0.0012600000	0.0033600000	0.0033292071	0.0396636259	0.0436238099	0.0165000000	0.0153565607	0.0076197521	0.0219615775	0.0005600000	0.0027572068	0.0001032902	0.0112099317	0.0088379686	0.0334500000	0.0282896455	0.0200900000	0.0001600000	0.0347842701	0.0006600000	0.0827986082	0.0042300000	0.0009000000	0.0374823847	0.0003000000	0.0376865507	0.0342738777	0.0001400000	0.0232133615	0.0165656002	0.0008591662	0.0009900000	0.0641409274	0.0456983243	0.0112038392	0.0173732847	0.0031500000	0.0198400000	0.0520500000	0.0004800000	0.0431094689	0.0487200000	0.0897977169	0.1150169405	0.0379500000	0.0015329402	0.0382900000	0.0902684730	0.0961606283	0.0094686186	0.0188472017	0.0075600000	0.0589585488	0.0106200000	0.0233100000	0.0068400000	0.0071958221	0.0019600000	0.0020700000	0.0196800000	0.0962568086	0.0015300000	0.0637714800	0.0014500000	0.1812500000	0.0446500000	0.0001400000	0.0352800000	0.0651000000	0.0008400000	0.1341827822	0.1327299791	0.1263086308	0.0947306448	0.0001000000	0.0016266833	0.0002542639	0.0002200000	0.0001604565	0.0005619907	0.0089700000	0.0006851668	0.0069744560	0.0021000000	0.0009859129	0.0013388967	0.0020783167	0.0111836635	0.0059174135	0.0025854737	0.0035803719	0.0023260927	0.0236700000	0.0041752852	0.0008000000	0.0018600000	0.0057800000	0.0020000000	0.0084028488	0.0000300000	0.0049800000	0.0003900000	0.1142382168	0.0064000000	0.0304000000	0.0036500000	0.0415286209	0.0135707660	0.0555100000	0.0006300000	0.0213718924	0.0041400000	0.0388841886	0.0436798753
0.0003868923	0.0034800000	0.0058873840	0.0002700000	0.0242793489	0.0002400000	0.0012600000	0.0033600000	0.0132000000	0.1095477316	0.0436238099	0.0165000000	0.0153565607	0.0081797521	0.0226798828	0.0005600000	0.0027572068	0.0001032902	0.0112099317	0.0087753429	0.0103351295	0.0119550671	0.0089325378	0.0001600000	0.0249080199	0.0006600000	0.0256772144	0.0039910233	0.0009000000	0.0273004484	0.0003000000	0.0296749799	0.0342738777	0.0001400000	0.0232133615	0.0109126265	0.0006791662	0.0007115694	0.0549098237	0.0454418911	0.0112038392	0.0173732847	0.0031500000	0.0198400000	0.0520500000	0.0004800000	0.0431094689	0.0476134760	0.0832823923	0.1150169405	0.0379500000	0.0015329402	0.0382900000	0.0941104123	0.0901033910	0.0094686186	0.0056034123	0.0075600000	0.0589585488	0.0106200000	0.0233100000	0.0068400000	0.0071958221	0.0019600000	0.0020700000	0.0196800000	0.0926286326	0.0015300000	0.0307171579	0.0014500000	0.1812500000	0.0446500000	0.0001400000	0.0352800000	0.0651000000	0.0008400000	0.1414320400	0.1312079140	0.1199482788	0.0950210767	0.0001000000	0.0007827375	0.0002510238	0.0002200000	0.0019808149	0.0005764159	0.0066164826	0.0006851668	0.0042067123	0.0021000000	0.0071221533	0.0012370380	0.0020783167	0.0070815644	0.0059174135	0.0006504076	0.0039140812	0.0023260927	0.0151438620	0.0036486835	0.0008000000	0.0018600000	0.0057800000	0.0020000000	0.0084028488	0.0000300000	0.0049800000	0.0003900000	0.1788500000	0.0064000000	0.0304000000	0.0036500000	0.0390786209	0.0200807660	0.0555100000	0.0006300000	0.0213718924	0.0041400000	0.0463500000	0.0413362979
0.0003868923	0.0034800000	0.0058873840	0.0002700000	0.0242793489	0.0002400000	0.0012600000	0.0033600000	0.0132000000	0.1095477316	0.0436238099	0.0165000000	0.0153565607	0.0081797521	0.0226798828	0.0005600000	0.0027572068	0.0001032902	0.0112099317	0.0699129780	0.0105242964	0.0119550671	0.0101693254	0.0001600000	0.1033800000	0.0006600000	0.1071600000	0.0039910233	0.0009000000	0.0319942953	0.0003000000	0.0297615306	0.0345012657	0.0001400000	0.0264944879	0.0109126265	0.0016200000	0.0009815694	0.0629236381	0.0454418911	0.0112038392	0.0173732847	0.0031500000	0.0198400000	0.0520500000	0.0004800000	0.0431094689	0.0476134760	0.0832823923	0.1195265639	0.0379500000	0.0015329402	0.0382900000	0.0902684730	0.0961606283	0.0094686186	0.0188472017	0.0075600000	0.0647543419	0.0106200000	0.0233100000	0.0068400000	0.0071958221	0.0019600000	0.0020700000	0.0196800000	0.0863884153	0.0015300000	0.0637714800	0.0014500000	0.1812500000	0.0446500000	0.0001400000	0.0352800000	0.0651000000	0.0008400000	0.1341827822	0.1388320426	0.1199482788	0.0961586267	0.0001000000	0.0011212519	0.0007002202	0.0002200000	0.0019808149	0.0005764159	0.0072464826	0.0006851668	0.0042067123	0.0021000000	0.0009859129	0.0019388967	0.0020783167	0.0111836635	0.0067889366	0.0006504076	0.0035803719	0.0023260927	0.0151438620	0.0051005074	0.0008000000	0.0018600000	0.0057800000	0.0020000000	0.0084028488	0.0000300000	0.0049800000	0.0003900000	0.1788500000	0.0064000000	0.0304000000	0.0036500000	0.0415286209	0.0200807660	0.0555100000	0.0006300000	0.0213718924	0.0041400000	0.0463500000	0.0413362979
0.0003768923	0.0034800000	0.0058873840	0.0002700000	0.0233700000	0.0002400000	0.0131685348	0.0033600000	0.0026000000	0.0013000000	0.1825677397	0.0165000000	0.0051730088	0.0072739839	0.0219615775	0.0005600000	0.0022500000	0.0009900000	0.0381370292	0.0081729780	0.1022048824	0.0195529203	0.0089325378	0.0046096497	0.0805102093	0.0007593213	0.1055486932	0.0060360043	0.0200942854	0.0320015812	0.0181497784	0.0364597421	0.0594265074	0.0006886649	0.0239895740	0.0188969647	0.0018381985	0.0010106275	0.0573825344	0.0464202972	0.0237471958	0.0217440021	0.0034458434	0.0193207848	0.0525252157	0.0072968766	0.0498015678	0.0493973152	0.1072275632	0.1617712426	0.0379500000	0.0018006383	0.0421177411	0.0994662176	0.1145384527	0.0099349264	0.0067381922	0.0201453429	0.0589674735	0.0106421843	0.0233100000	0.0276336002	0.0081452528	0.0031984987	0.0104825131	0.0209092885	0.1000086162	0.0059785495	0.0854355103	0.0024508969	0.1874925190	0.0460770561	0.0004009319	0.0371129544	0.0651000000	0.0215853567	0.1369852848	0.1390332230	0.1247913775	0.1047213646	0.0001000000	0.0016016724	0.0003521963	0.0020023569	0.0000900000	0.0020615552	0.0144542961	0.0092100000	0.0086970405	0.0045187009	0.0009500000	0.0014695754	0.0046247153	0.0070515515	0.0068196787	0.0002800000	0.0042134570	0.0067198379	0.0161018304	0.0041936821	0.0008000000	0.0018600000	0.0010800000	0.0020000000	0.0045600000	0.0000300000	0.0049800000	0.0003900000	0.1142382168	0.0064000000	0.0188500000	0.0013000000	0.0390786209	0.0689250491	0.0494900000	0.0321324827	0.0426138470	0.0008100000	0.0388841886	0.0410254761


==> images/tab.csv <==
"jcfull"	"jcbmc"	"jcbtc"	"jcbjc"	"jcrnd"
"1"	"0.166+/-0.0713"	"0.222+/-0.105"	"0.207+/-0.0909"	"0.222+/-0.105"	"0.181+/-0.0779"
"2"	"0.124+/-0.0358"	"0.138+/-0.0487"	"0.132+/-0.0436"	"0.138+/-0.0487"	"0.192+/-0.0429"
"3"	"0.281+/-0.156"	"0.286+/-0.158"	"0.29+/-0.162"	"0.286+/-0.158"	"0.344+/-0.122"
"4"	"0.289+/-0.138"	"0.295+/-0.142"	"0.293+/-0.142"	"0.295+/-0.142"	"0.358+/-0.097"
"5"	"0.303+/-0.123"	"0.328+/-0.122"	"0.333+/-0.13"	"0.328+/-0.122"	"0.374+/-0.0943"
"6"	"0.275+/-0.129"	"0.28+/-0.132"	"0.278+/-0.131"	"0.28+/-0.132"	"0.297+/-0.126"


==> images/tab2.csv <==
"jcfull" "jcbmc" "jcbtc" "jcbjc" "jcrnd"
"0.1" "0.0776+/-0.0175" "0.082+/-0.0219" "0.082+/-0.0219" "0.082+/-0.0219" "0.187+/-0.0726"
"0.3" "0.204+/-0.0366" "0.233+/-0.0476" "0.22+/-0.0482" "0.233+/-0.0476" "0.259+/-0.0696"
"0.5" "0.294+/-0.0914" "0.329+/-0.0919" "0.319+/-0.0867" "0.329+/-0.0919" "0.335+/-0.085"
"0.7" "0.33+/-0.121" "0.345+/-0.115" "0.352+/-0.122" "0.345+/-0.115" "0.359+/-0.122"
"0.9" "0.292+/-0.155" "0.302+/-0.15" "0.305+/-0.154" "0.302+/-0.15" "0.315+/-0.163"


==> images/tab2_UR.csv <==
"jcfull" "jcbmc" "jcbtc" "jcbjc" "jcrnd"
"0.1" "0.0055+/-0.0064" "0.0081+/-0.01" "0.006+/-0.0067" "0.0061+/-0.0067" "0.012+/-0.021"
"0.3" "0.014+/-0.021" "0.018+/-0.028" "0.015+/-0.023" "0.022+/-0.034" "0.024+/-0.032"
"0.5" "0.025+/-0.034" "0.037+/-0.047" "0.04+/-0.054" "0.042+/-0.055" "0.046+/-0.06"
"0.7" "0.022+/-0.027" "0.025+/-0.028" "0.024+/-0.028" "0.025+/-0.028" "0.031+/-0.032"
"0.9" "0.033+/-0.044" "0.036+/-0.044" "0.035+/-0.044" "0.039+/-0.045" "0.038+/-0.045"


==> images/tab_UR.csv <==
"jcfull"	"jcbmc"	"jcbtc"	"jcbjc"	"jcrnd"
"1"	"0.0079+/-0.011"	"0.011+/-0.013"	"0.015+/-0.025"	"0.018+/-0.028"	"0.017+/-0.04"
"2"	"0.016+/-0.016"	"0.023+/-0.024"	"0.016+/-0.017"	"0.025+/-0.033"	"0.032+/-0.033"
"3"	"0.037+/-0.035"	"0.039+/-0.035"	"0.037+/-0.035"	"0.039+/-0.036"	"0.045+/-0.044"
"4"	"0.045+/-0.049"	"0.052+/-0.057"	"0.05+/-0.057"	"0.052+/-0.057"	"0.058+/-0.057"
"5"	"0.0026+/-0.0036"	"0.004+/-0.0056"	"0.0033+/-0.0037"	"0.0034+/-0.004"	"0.0048+/-0.0046"
"6"	"0.012+/-0.017"	"0.02+/-0.028"	"0.024+/-0.041"	"0.024+/-0.041"	"0.023+/-0.03"

